The quality of school track assignment decisions by teachers

This paper analyzes the effects of educational tracking and the quality of track assignment decisions. We motivate our analysis using a model of optimal track assignment under uncertainty. This model generates predictions about the average effects of tracking at the margin of the assignment process. In addition, we recognize that the average effects do not measure noise in the assignment process, as they may reflect a mix of both positive and negative tracking effects. To test these ideas, we develop a flexible causal approach that separates, organizes, and partially identifies tracking effects of any sign or form. We apply this approach in the context of a regression discontinuity design in the Netherlands, where teachers issue track recommendations that may be revised based on test score cutoffs, and where in some cases parents can overrule this recommendation. Our results indicate substantial tracking effects: between 40% and 100% of reassigned students are positively or negatively affected by enrolling in a higher track. Most tracking effects are positive, however, with students benefiting from being placed in a higher, more demanding track. While based on the current analysis we cannot reject the hypothesis that teacher assignments are unbiased, this result seems only consistent with a significant degree of noise. We discuss that parental decisions, whether to follow or deviate from teacher recommendations, may help reducing this noise.

==> Tables2/table_bline_e4_10_30h.csv <==
vmbo-kb + 1&0.004*&0.013***&0.015**&0.039***&0.008***&0.029***


==> Tables2/table_bline_e4_10_30w.csv <==
vmbo-kb + 2&0.001**&0.007***&0.013***&0.043***&0.007***&0.079***


==> Tables2/table_bline_e4_10_34h.csv <==
vmbo-kb/gt + 1&0.001&0.004**&0.001**&0.029***&0.046***&0.097***


==> Tables2/table_bline_e4_10_34w.csv <==
vmbo-kb/gt + 2&0.000&0.003***&0.011**&0.057***&0.023***&0.190***


==> Tables2/table_bline_e4_10_50h.csv <==
vmbo-gt + 1&0.002**&0.006***&0.027***&0.040***&0.017***&0.018***


==> Tables2/table_bline_e4_10_50w.csv <==
vmbo-gt + 2&0.001**&0.007***&0.004***&0.087***&0.001**&0.059***


==> Tables2/table_bline_e4_10_52h.csv <==
vmbo-gt/havo + 1&0.004***&0.005***&0.005**&0.040***&0.002&0.083***


==> Tables2/table_bline_e4_10_52w.csv <==
vmbo-gt/havo + 2&0.000*&0.005***&0.006**&0.079***&0.001*&0.110***


==> Tables2/table_bline_e4_10_60h.csv <==
havo + 1&0.009***&0.012***&0.026***&0.046***&0.002*&0.015***


==> Tables2/table_bline_e4_10_60w.csv <==
havo + 2&0.000&0.014***&0.007***&0.084***&0.004***&0.080***


==> Tables2/table_bline_e4_10_61h.csv <==
havo/vwo + 1&0.002**&0.006***&0.022***&0.051***&0.048***&0.108***


==> Tables2/table_bline_e4_5_30h.csv <==
vmbo-kb + 1&0.000&0.014&0.013&0.028***&0.004&0.018***&0.000&0.010*


==> Tables2/table_bline_e4_5_30w.csv <==
vmbo-kb + 2&0.000&0.011***&0.078***&0.093***&0.000&0.027***&0.000&0.013***


==> Tables2/table_bline_e4_5_34h.csv <==
vmbo-kb/gt + 1&0.000&0.022**&0.001&0.032***&0.000&0.026***&0.000&0.030*


==> Tables2/table_bline_e4_5_34w.csv <==
vmbo-kb/gt + 2&0.000&0.007**&0.037*&0.072***&0.010&0.017***&0.000&0.027***


==> Tables2/table_bline_e4_5_50h.csv <==
vmbo-gt + 1&0.006&0.010**&0.000&0.000&0.000&0.004**&0.001&0.005**


==> Tables2/table_bline_e4_5_50w.csv <==
vmbo-gt + 2&0.000&0.021***&0.028***&0.058***&0.003&0.027***&0.000&0.029***


==> Tables2/table_bline_e4_5_52h.csv <==
vmbo-gt/havo + 1&0.000&0.014**&0.048***&0.076***&0.000&0.020***&0.000&0.028**


==> Tables2/table_bline_e4_5_52w.csv <==
vmbo-gt/havo + 2&0.000&0.011***&0.000&0.038***&0.000&0.007***&0.003&0.044***


==> Tables2/table_bline_e4_5_60h.csv <==
havo + 1&0.000&0.011**&0.010*&0.012***&0.000&0.002*&0.000&0.002*


==> Tables2/table_bline_e4_5_60w.csv <==
havo + 2&0.000&0.016***&0.042***&0.056***&0.000&0.018***&0.000&0.015**


==> Tables2/table_bline_e4_5_61h.csv <==
havo/vwo + 1&0.000&0.021***&0.041***&0.063***&0.000&0.008***&0.000&0.022**


==> Tables2/table_bline_e4_6_30h.csv <==
vmbo-kb + 1&0.000&0.014&0.000&0.010&0.000&0.010&0.000&0.014&0.000&0.014&0.000&0.014**


==> Tables2/table_bline_e4_6_30w.csv <==
vmbo-kb + 2&0.000&0.004&0.000&0.004&0.000&0.007**&0.006&0.079***&0.000&0.072***&0.000&0.072***


==> Tables2/table_bline_e4_6_34h.csv <==
vmbo-kb/gt + 1&0.000&0.000&0.000&0.000&0.000&0.022**&0.000&0.000&0.000&0.000&0.001&0.032**


==> Tables2/table_bline_e4_6_34w.csv <==
vmbo-kb/gt + 2&0.000&0.002&0.000&0.002&0.000&0.006*&0.000&0.048***&0.000&0.048***&0.000&0.072***


==> Tables2/table_bline_e4_6_50h.csv <==
vmbo-gt + 1&0.006&0.010*&0.000&0.000&0.000&0.000&0.000&0.000&0.000&0.000&0.000&0.000


==> Tables2/table_bline_e4_6_50w.csv <==
vmbo-gt + 2&0.000&0.000&0.000&0.000&0.000&0.021***&0.004&0.035***&0.000&0.024***&0.000&0.024***


==> Tables2/table_bline_e4_6_52h.csv <==
vmbo-gt/havo + 1&0.000&0.001*&0.000&0.001&0.000&0.012*&0.000&0.014**&0.000&0.014*&0.034**&0.062***


==> Tables2/table_bline_e4_6_52w.csv <==
vmbo-gt/havo + 2&0.000&0.003**&0.000&0.003**&0.000&0.011***&0.000&0.003**&0.000&0.003**&0.000&0.038***


==> Tables2/table_bline_e4_6_60h.csv <==
havo + 1&0.000&0.009&0.000&0.002&0.000&0.003*&0.009*&0.012**&0.000&0.001&0.000&0.001


==> Tables2/table_bline_e4_6_60w.csv <==
havo + 2&0.000&0.000&0.000&0.000&0.000&0.016***&0.010&0.025***&0.000&0.015**&0.017*&0.032***


==> Tables2/table_bline_e4_6_61h.csv <==
havo/vwo + 1&0.000&0.001&0.000&0.001&0.000&0.021***&0.000&0.001&0.000&0.001&0.040***&0.063***


==> Tables2/table_c2016_e4_2_30w.csv <==
vmbo-kb + 2&0.091+&0.161+&0.018+&0.088+&0.000+&0.070+&0.003+&0.073+


==> Tables2/table_c2016_e4_2_34h.csv <==
vmbo-kb/gt + 1&0.065+&0.101+&0.006+&0.042+&0.000+&0.036+&0.023+&0.059+


==> Tables2/table_c2016_e4_2_34w.csv <==
vmbo-kb/gt + 2&0.141+&0.190+&0.007+&0.057+&0.000+&0.050+&0.084+&0.134+


==> Tables2/table_c2016_e4_2_50h.csv <==
vmbo-gt + 1&0.020+&0.023+&0.015+&0.018+&0.000+&0.003+&0.002+&0.005+


==> Tables2/table_c2016_e4_2_50w.csv <==
vmbo-gt + 2&0.052+&0.076+&0.014+&0.039+&0.000+&0.024+&0.013+&0.037+


==> Tables2/table_c2016_e4_2_52h.csv <==
vmbo-gt/havo + 1&0.087+&0.096+&0.024+&0.033+&0.000+&0.009+&0.054+&0.063+


==> Tables2/table_c2016_e4_2_52w.csv <==
vmbo-gt/havo + 2&0.076+&0.084+&0.000+&0.008+&0.000+&0.008+&0.067+&0.076+


==> Tables2/table_c2016_e4_2_60h.csv <==
havo + 1&0.033+&0.036+&0.030+&0.032+&0.000+&0.003+&0.000+&0.003+


==> Tables2/table_c2016_e4_2_60w.csv <==
havo + 2&0.058+&0.066+&0.007+&0.014+&0.000+&0.007+&0.044+&0.051+


==> Tables2/table_c2016_e4_2_61h.csv <==
havo/vwo + 1&0.113+&0.113+&0.000+&0.000+&0.000+&0.000+&0.113+&0.113+

